Early Galaxies and Early Dark Energy: A Unified Solution to the Hubble Tension and Puzzles of Massive Bright Galaxies revealed by JWST

JWST has revealed a large population of ultra-violet (UV)-bright galaxies at $z\gtrsim 10$ and possibly overly massive galaxies at $z\gtrsim 7$, challenging standard galaxy formation models in the $\Lambda$CDM cosmology. We use an empirical galaxy formation model to explore the potential of alleviating these tensions through an Early Dark Energy (EDE) model, originally proposed to solve the Hubble tension. Our benchmark model demonstrates excellent agreement with the UV luminosity functions (UVLFs) at $4\lesssim z \lesssim10$ in both $\Lambda$CDM and EDE cosmologies. In the EDE cosmology, the UVLF measurements at $z\simeq 12$ based on spectroscopically confirmed galaxies exhibit no tension with the benchmark model. Photometric constraints at $12 \lesssim z\lesssim 16$ can be fully explained within EDE via either moderately increased star formation efficiencies ($\epsilon_{\ast}\sim 3-10\%$ at $M_{\rm halo}\sim 10^{10.5}\,{\rm M}_\odot$) or enhanced UV variabilities ($\sigma_{\rm UV}\sim 0.8-1.3$ mag at $M_{\rm halo}\sim 10^{10.5}\,{\rm M}_\odot$) that are within the scatter of hydrodynamical simulation predictions. A similar agreement is difficult to achieve in $\Lambda$CDM, especially at $z\gtrsim 14$, where the required $\sigma_{\rm UV}$ exceeds the maximum value seen in simulations. Furthermore, the implausibly large cosmic stellar mass densities inferred from some JWST observations are no longer in tension with cosmology when the EDE is considered. Our findings highlight EDE as an intriguing unified solution to a fundamental problem in cosmology and the recent tensions raised by JWST observations. Data at the highest redshifts reached by JWST ($z \sim 14-16$) will be crucial for differentiating modified galaxy formation physics from new cosmological physics.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
